We Can Remember It for You Wholesale: Implications of Data Remanence on the Use of RAM for True Random Number Generation on RFID Tags (RFIDSec 2009)

Random number generation is a fundamental security primitive for RFID devices. However, even this relatively simple requirement is beyond the capacity of today's average RFID tag. A recently proposed solution, Fingerprint Extraction and Random Number Generation in SRAM (FERNS) [14, 15], involves the use of onboard RAM as the source of "true" randomness. Unfortunately, practical considerations prevent this approach from reaching its full potential. First, this method must compete with other system functionalities for use of memory. Thus, the amount of uninitialized RAM available for utilization as a randomness generator may be severely restricted. Second, RAM is subject to data remanence; there is a time period after losing power during which stored data remains intact in memory. This means that after a portion of memory has been used for entropy collection once it will require a relatively extended period of time without power before it can be reused. In a usable RFID based security application, which requires multiple or long random numbers, this may lead to unacceptably high delays. In this paper, we show that data remanence negatively affects RAM based random number generation. We demonstrate the practical considerations that must be taken into account when using RAM as an entropy source. We also discuss the implementation of a true random number generator on Intel's WISP RFID tag, which is the first such implementation to the authors' best knowledge. By relating this to the requirements of some popular RFID authentication protocols, we assess the (im)practicality of utilizing memory based randomness techniques on resource constrained devices.

==> readme.txt <==
We used the command "pdflatex sram.tex" in order to generate our camera-ready file "sram.pdf" from the enclosed source files.
Please contact Jonathan Voris at jvoris@isis.poly.edu with any questions or concerns.
Cheers!
